Fuzzy Gasoline: Cosmological hydrodynamical simulations of dwarf galaxy formation with Fuzzy Dark Matter

We present the first set of high-resolution, hydrodynamical cosmological simulations of galaxy formation in a Fuzzy Dark Matter (FDM) framework. These simulations were performed with a new version of the GASOLINE2 code, known as FUZZY-GASOLINE, which can simulate quantum FDM effects alongside a comprehensive baryonic model that includes metal cooling, star formation, supernova feedback, and black hole physics, previously used in the NIHAO simulation suite. Using thirty zoom-in simulations of galaxies with halo masses in the range $10^9 \lesssim M_{\text{halo}}/M_{\odot} \lesssim 10^{11}$, we explore how the interplay between FDM quantum potential and baryonic processes influences dark matter distributions and observable galaxy properties. Our findings indicate that both baryons and low-mass FDM contribute to core formation within dark matter profiles, though through distinct mechanisms: FDM-induced cores emerge in all haloes, particularly within low-mass systems at high redshift, while baryon-driven cores form within a specific mass range and at low redshift. Despite these significant differences in dark matter structure, key stellar observables such as star formation histories and velocity dispersion profiles remain remarkably similar to predictions from the Cold Dark Matter (CDM) model, making it challenging to distinguish between CDM and FDM solely through stellar observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
